Zeroes of quaternionic modular forms and central $L$-values

Values of quaternionic modular forms are related to twisted central $L$-values via periods and a theorem of Waldspurger. In particular, certain twisted $L$-values must be non-vanishing for forms with no zeroes. Here we study, theoretically and computationally, zeroes of definite quaternionic modular forms of trivial weight. Local sign conditions force certain forms to have trivial zeroes, but we conjecture that almost all forms have no nontrivial zeroes. In particular, almost all forms with appropriate local signs should have no zeroes. We show these conjectures follow from a conjecture on the average number of Galois orbits, and give applications to (non)vanishing of $L$-values.

==> qmf-zeroes-d2hist.dat <==
-7.47213595499958 1.47213595499958 1
-7.23606797749979 -2.76393202250021 1
-7.23606797749979 -2.76393202250021 2
-7.23606797749979 -2.76393202250021 3
-7.00000000000000 -7.00000000000000 1
-6.85410196624968 -0.145898033750316 1
-6.47213595499958 2.47213595499958 1
-6.47213595499958 2.47213595499958 2
-6.47213595499958 2.47213595499958 3
-6.47213595499958 2.47213595499958 4
-6.23606797749979 -1.76393202250021 1
-6.23606797749979 -1.76393202250021 2
-5.85410196624968 0.854101966249684 1
-5.85410196624968 0.854101966249684 2
-5.85410196624968 0.854101966249684 3
-5.85410196624968 0.854101966249684 8
-5.85410196624968 0.854101966249684 13
-5.61803398874989 -3.38196601125011 1
-5.61803398874989 -3.38196601125011 2
-5.61803398874989 -3.38196601125011 3
-5.47213595499958 3.47213595499958 1
-5.47213595499958 3.47213595499958 2
-5.47213595499958 3.47213595499958 3
-5.47213595499958 3.47213595499958 4
-5.47213595499958 3.47213595499958 5
-5.23606797749979 -0.763932022500210 1
-5.23606797749979 -0.763932022500210 6
-5.23606797749979 -0.763932022500210 11
-5.23606797749979 -0.763932022500210 16
-5.00000000000000 -5.00000000000000 1
-4.85410196624968 1.85410196624968 1
-4.85410196624968 1.85410196624968 2
-4.85410196624968 1.85410196624968 3
-4.85410196624968 1.85410196624968 4
-4.61803398874989 -2.38196601125011 1
-4.61803398874989 -2.38196601125011 2
-4.61803398874989 -2.38196601125011 3
-4.47213595499958 4.47213595499958 1
-4.47213595499958 4.47213595499958 2
-4.47213595499958 4.47213595499958 3
-4.47213595499958 4.47213595499958 8
-4.23606797749979 0.236067977499790 1
-4.23606797749979 0.236067977499790 2
-4.23606797749979 0.236067977499790 7
-4.23606797749979 0.236067977499790 12
-4.23606797749979 0.236067977499790 17
-4.23606797749979 0.236067977499790 22
-4.23606797749979 0.236067977499790 27
-4.23606797749979 0.236067977499790 32
-4.00000000000000 -4.00000000000000 1
-4.00000000000000 -4.00000000000000 2
-4.00000000000000 -4.00000000000000 3
-4.00000000000000 -4.00000000000000 4
-3.85410196624968 2.85410196624968 1
-3.85410196624968 2.85410196624968 2
-3.85410196624968 2.85410196624968 7
-3.85410196624968 2.85410196624968 12
-3.85410196624968 2.85410196624968 17
-3.85410196624968 2.85410196624968 22
-3.61803398874989 -1.38196601125011 1
-3.61803398874989 -1.38196601125011 2
-3.61803398874989 -1.38196601125011 3
-3.61803398874989 -1.38196601125011 4
-3.61803398874989 -1.38196601125011 9
-3.61803398874989 -1.38196601125011 14
-3.61803398874989 -1.38196601125011 19
-3.61803398874989 -1.38196601125011 24
-3.61803398874989 -1.38196601125011 29
-3.61803398874989 -1.38196601125011 34
-3.61803398874989 -1.38196601125011 39
-3.61803398874989 -1.38196601125011 44
-3.47213595499958 5.47213595499958 1
-3.38196601125011 -5.61803398874989 1
-3.38196601125011 -5.61803398874989 2
-3.38196601125011 -5.61803398874989 3
-3.38196601125011 -5.61803398874989 4
-3.23606797749979 1.23606797749979 1
-3.23606797749979 1.23606797749979 2
-3.23606797749979 1.23606797749979 3
-3.23606797749979 1.23606797749979 8
-3.23606797749979 1.23606797749979 13
-3.23606797749979 1.23606797749979 18
-3.09016994374947 8.09016994374947 1
-3.00000000000000 -3.00000000000000 1
-3.00000000000000 -3.00000000000000 2
-3.00000000000000 -3.00000000000000 7
-3.00000000000000 -3.00000000000000 12
-3.00000000000000 -3.00000000000000 17
-3.00000000000000 -3.00000000000000 22
-3.00000000000000 -3.00000000000000 27
-3.00000000000000 -3.00000000000000 32
-2.85410196624968 3.85410196624968 1
-2.85410196624968 3.85410196624968 2
-2.85410196624968 3.85410196624968 3
-2.85410196624968 3.85410196624968 4
-2.85410196624968 3.85410196624968 5
-2.85410196624968 3.85410196624968 10
-2.76393202250021 -7.23606797749979 1
-2.61803398874989 -0.381966011250105 1
-2.61803398874989 -0.381966011250105 6
-2.61803398874989 -0.381966011250105 11
-2.61803398874989 -0.381966011250105 16
-2.61803398874989 -0.381966011250105 21
-2.47213595499958 6.47213595499958 1
-2.38196601125011 -4.61803398874989 1
-2.38196601125011 -4.61803398874989 2
-2.38196601125011 -4.61803398874989 3
-2.38196601125011 -4.61803398874989 4
-2.23606797749979 2.23606797749979 1
-2.23606797749979 2.23606797749979 2
-2.23606797749979 2.23606797749979 3
-2.23606797749979 2.23606797749979 4
-2.23606797749979 2.23606797749979 5
-2.23606797749979 2.23606797749979 10
-2.23606797749979 2.23606797749979 15
-2.23606797749979 2.23606797749979 20
-2.23606797749979 2.23606797749979 25
-2.23606797749979 2.23606797749979 30
-2.23606797749979 2.23606797749979 35
-2.23606797749979 2.23606797749979 40
-2.23606797749979 2.23606797749979 45
-2.23606797749979 2.23606797749979 50
-2.23606797749979 2.23606797749979 55
-2.23606797749979 2.23606797749979 60
-2.23606797749979 2.23606797749979 65
-2.00000000000000 -2.00000000000000 1
-2.00000000000000 -2.00000000000000 2
-2.00000000000000 -2.00000000000000 7
-2.00000000000000 -2.00000000000000 12
-2.00000000000000 -2.00000000000000 17
-2.00000000000000 -2.00000000000000 22
-2.00000000000000 -2.00000000000000 27
-2.00000000000000 -2.00000000000000 32
-2.00000000000000 -2.00000000000000 37
-2.00000000000000 -2.00000000000000 42
-2.00000000000000 -2.00000000000000 47
-2.00000000000000 -2.00000000000000 52
-1.85410196624968 4.85410196624968 1
-1.61803398874989 0.618033988749895 1
-1.61803398874989 0.618033988749895 2
-1.61803398874989 0.618033988749895 3
-1.61803398874989 0.618033988749895 8
-1.61803398874989 0.618033988749895 13
-1.61803398874989 0.618033988749895 18
-1.61803398874989 0.618033988749895 23
-1.61803398874989 0.618033988749895 28
-1.61803398874989 0.618033988749895 33
-1.61803398874989 0.618033988749895 38
-1.61803398874989 0.618033988749895 43
-1.61803398874989 0.618033988749895 48
-1.61803398874989 0.618033988749895 53
-1.61803398874989 0.618033988749895 58
-1.61803398874989 0.618033988749895 63
-1.38196601125011 -3.61803398874989 1
-1.38196601125011 -3.61803398874989 2
-1.38196601125011 -3.61803398874989 3
-1.38196601125011 -3.61803398874989 4
-1.38196601125011 -3.61803398874989 9
-1.38196601125011 -3.61803398874989 14
-1.38196601125011 -3.61803398874989 19
-1.38196601125011 -3.61803398874989 24
-1.38196601125011 -3.61803398874989 29
-1.38196601125011 -3.61803398874989 34
-1.23606797749979 3.23606797749979 1
-1.23606797749979 3.23606797749979 2
-1.23606797749979 3.23606797749979 3
-1.23606797749979 3.23606797749979 4
-1.23606797749979 3.23606797749979 9
-1.23606797749979 3.23606797749979 14
-1.00000000000000 -1.00000000000000 1
-1.00000000000000 -1.00000000000000 2
-1.00000000000000 -1.00000000000000 3
-1.00000000000000 -1.00000000000000 4
-1.00000000000000 -1.00000000000000 9
-1.00000000000000 -1.00000000000000 14
-1.00000000000000 -1.00000000000000 19
-1.00000000000000 -1.00000000000000 24
-0.854101966249685 5.85410196624968 1
-0.854101966249685 5.85410196624968 2
-0.763932022500210 -5.23606797749979 1
-0.763932022500210 -5.23606797749979 2
-0.763932022500210 -5.23606797749979 3
-0.763932022500210 -5.23606797749979 8
-0.618033988749895 1.61803398874989 1
-0.618033988749895 1.61803398874989 6
-0.618033988749895 1.61803398874989 11
-0.618033988749895 1.61803398874989 16
-0.618033988749895 1.61803398874989 21
-0.618033988749895 1.61803398874989 26
-0.618033988749895 1.61803398874989 31
-0.618033988749895 1.61803398874989 36
-0.618033988749895 1.61803398874989 41
-0.618033988749895 1.61803398874989 46
-0.618033988749895 1.61803398874989 51
-0.618033988749895 1.61803398874989 56
-0.618033988749895 1.61803398874989 61
-0.381966011250105 -2.61803398874989 1
-0.381966011250105 -2.61803398874989 6
-0.381966011250105 -2.61803398874989 11
-0.236067977499790 4.23606797749979 1
-0.236067977499790 4.23606797749979 2
-0.236067977499790 4.23606797749979 3
-0.236067977499790 4.23606797749979 8
-0.236067977499790 4.23606797749979 13
-0.236067977499790 4.23606797749979 18
0.000000000000000 0.000000000000000 1
0.000000000000000 0.000000000000000 2
0.000000000000000 0.000000000000000 7
0.000000000000000 0.000000000000000 12
0.000000000000000 0.000000000000000 17
0.000000000000000 0.000000000000000 22
0.000000000000000 0.000000000000000 27
0.000000000000000 0.000000000000000 32
0.000000000000000 0.000000000000000 37
0.000000000000000 0.000000000000000 42
0.000000000000000 0.000000000000000 47
0.000000000000000 0.000000000000000 52
0.000000000000000 0.000000000000000 57
0.000000000000000 0.000000000000000 62
0.000000000000000 0.000000000000000 67
0.000000000000000 0.000000000000000 72
0.000000000000000 0.000000000000000 77
0.000000000000000 0.000000000000000 82
0.000000000000000 0.000000000000000 87
0.000000000000000 0.000000000000000 92
0.000000000000000 0.000000000000000 97
0.000000000000000 0.000000000000000 102
0.000000000000000 0.000000000000000 107
0.000000000000000 0.000000000000000 112
0.000000000000000 0.000000000000000 117
0.000000000000000 0.000000000000000 122
0.000000000000000 0.000000000000000 127
0.000000000000000 0.000000000000000 132
0.000000000000000 0.000000000000000 137
0.000000000000000 0.000000000000000 142
0.000000000000000 0.000000000000000 147
0.000000000000000 0.000000000000000 152
0.000000000000000 0.000000000000000 157
0.000000000000000 0.000000000000000 162
0.000000000000000 0.000000000000000 167
0.000000000000000 0.000000000000000 172
0.000000000000000 0.000000000000000 177
0.000000000000000 0.000000000000000 182
0.236067977499790 -4.23606797749979 1
0.236067977499790 -4.23606797749979 2
0.236067977499790 -4.23606797749979 3
0.236067977499790 -4.23606797749979 8
0.236067977499790 -4.23606797749979 13
0.236067977499790 -4.23606797749979 18
0.381966011250105 2.61803398874989 1
0.381966011250105 2.61803398874989 6
0.381966011250105 2.61803398874989 11
0.618033988749895 -1.61803398874989 1
0.618033988749895 -1.61803398874989 6
0.618033988749895 -1.61803398874989 11
0.618033988749895 -1.61803398874989 16
0.618033988749895 -1.61803398874989 21
0.618033988749895 -1.61803398874989 26
0.618033988749895 -1.61803398874989 31
0.618033988749895 -1.61803398874989 36
0.618033988749895 -1.61803398874989 41
0.618033988749895 -1.61803398874989 46
0.618033988749895 -1.61803398874989 51
0.618033988749895 -1.61803398874989 56
0.618033988749895 -1.61803398874989 61
0.763932022500210 5.23606797749979 1
0.763932022500210 5.23606797749979 2
0.763932022500210 5.23606797749979 3
0.763932022500210 5.23606797749979 8
0.854101966249685 -5.85410196624968 1
0.854101966249685 -5.85410196624968 2
1.00000000000000 1.00000000000000 1
1.00000000000000 1.00000000000000 2
1.00000000000000 1.00000000000000 3
1.00000000000000 1.00000000000000 4
1.00000000000000 1.00000000000000 9
1.00000000000000 1.00000000000000 14
1.00000000000000 1.00000000000000 19
1.00000000000000 1.00000000000000 24
1.23606797749979 -3.23606797749979 1
1.23606797749979 -3.23606797749979 2
1.23606797749979 -3.23606797749979 3
1.23606797749979 -3.23606797749979 4
1.23606797749979 -3.23606797749979 9
1.23606797749979 -3.23606797749979 14
1.38196601125011 3.61803398874989 1
1.38196601125011 3.61803398874989 2
1.38196601125011 3.61803398874989 3
1.38196601125011 3.61803398874989 4
1.38196601125011 3.61803398874989 9
1.38196601125011 3.61803398874989 14
1.38196601125011 3.61803398874989 19
1.38196601125011 3.61803398874989 24
1.38196601125011 3.61803398874989 29
1.38196601125011 3.61803398874989 34
1.61803398874989 -0.618033988749895 1
1.61803398874989 -0.618033988749895 2
1.61803398874989 -0.618033988749895 3
1.61803398874989 -0.618033988749895 8
1.61803398874989 -0.618033988749895 13
1.61803398874989 -0.618033988749895 18
1.61803398874989 -0.618033988749895 23
1.61803398874989 -0.618033988749895 28
1.61803398874989 -0.618033988749895 33
1.61803398874989 -0.618033988749895 38
1.61803398874989 -0.618033988749895 43
1.61803398874989 -0.618033988749895 48
1.61803398874989 -0.618033988749895 53
1.61803398874989 -0.618033988749895 58
1.61803398874989 -0.618033988749895 63
1.85410196624968 -4.85410196624968 1
2.00000000000000 2.00000000000000 1
2.00000000000000 2.00000000000000 2
2.00000000000000 2.00000000000000 7
2.00000000000000 2.00000000000000 12
2.00000000000000 2.00000000000000 17
2.00000000000000 2.00000000000000 22
2.00000000000000 2.00000000000000 27
2.00000000000000 2.00000000000000 32
2.00000000000000 2.00000000000000 37
2.00000000000000 2.00000000000000 42
2.00000000000000 2.00000000000000 47
2.00000000000000 2.00000000000000 52
2.23606797749979 -2.23606797749979 1
2.23606797749979 -2.23606797749979 2
2.23606797749979 -2.23606797749979 3
2.23606797749979 -2.23606797749979 4
2.23606797749979 -2.23606797749979 5
2.23606797749979 -2.23606797749979 10
2.23606797749979 -2.23606797749979 15
2.23606797749979 -2.23606797749979 20
2.23606797749979 -2.23606797749979 25
2.23606797749979 -2.23606797749979 30
2.23606797749979 -2.23606797749979 35
2.23606797749979 -2.23606797749979 40
2.23606797749979 -2.23606797749979 45
2.23606797749979 -2.23606797749979 50
2.23606797749979 -2.23606797749979 55
2.23606797749979 -2.23606797749979 60
2.23606797749979 -2.23606797749979 65
2.38196601125011 4.61803398874989 1
2.38196601125011 4.61803398874989 2
2.38196601125011 4.61803398874989 3
2.38196601125011 4.61803398874989 4
2.47213595499958 -6.47213595499958 1
2.61803398874989 0.381966011250105 1
2.61803398874989 0.381966011250105 6
2.61803398874989 0.381966011250105 11
2.61803398874989 0.381966011250105 16
2.61803398874989 0.381966011250105 21
2.76393202250021 7.23606797749979 1
2.85410196624968 -3.85410196624968 1
2.85410196624968 -3.85410196624968 2
2.85410196624968 -3.85410196624968 3
2.85410196624968 -3.85410196624968 4
2.85410196624968 -3.85410196624968 5
2.85410196624968 -3.85410196624968 10
3.00000000000000 3.00000000000000 1
3.00000000000000 3.00000000000000 2
3.00000000000000 3.00000000000000 7
3.00000000000000 3.00000000000000 12
3.00000000000000 3.00000000000000 17
3.00000000000000 3.00000000000000 22
3.00000000000000 3.00000000000000 27
3.00000000000000 3.00000000000000 32
3.09016994374947 -8.09016994374947 1
3.23606797749979 -1.23606797749979 1
3.23606797749979 -1.23606797749979 2
3.23606797749979 -1.23606797749979 3
3.23606797749979 -1.23606797749979 8
3.23606797749979 -1.23606797749979 13
3.23606797749979 -1.23606797749979 18
3.38196601125011 5.61803398874989 1
3.38196601125011 5.61803398874989 2
3.38196601125011 5.61803398874989 3
3.38196601125011 5.61803398874989 4
3.47213595499958 -5.47213595499958 1
3.61803398874989 1.38196601125011 1
3.61803398874989 1.38196601125011 2
3.61803398874989 1.38196601125011 3
3.61803398874989 1.38196601125011 4
3.61803398874989 1.38196601125011 9
3.61803398874989 1.38196601125011 14
3.61803398874989 1.38196601125011 19
3.61803398874989 1.38196601125011 24
3.61803398874989 1.38196601125011 29
3.61803398874989 1.38196601125011 34
3.61803398874989 1.38196601125011 39
3.61803398874989 1.38196601125011 44
3.85410196624968 -2.85410196624968 1
3.85410196624968 -2.85410196624968 2
3.85410196624968 -2.85410196624968 7
3.85410196624968 -2.85410196624968 12
3.85410196624968 -2.85410196624968 17
3.85410196624968 -2.85410196624968 22
4.00000000000000 4.00000000000000 1
4.00000000000000 4.00000000000000 2
4.00000000000000 4.00000000000000 3
4.00000000000000 4.00000000000000 4
4.23606797749979 -0.236067977499790 1
4.23606797749979 -0.236067977499790 2
4.23606797749979 -0.236067977499790 7
4.23606797749979 -0.236067977499790 12
4.23606797749979 -0.236067977499790 17
4.23606797749979 -0.236067977499790 22
4.23606797749979 -0.236067977499790 27
4.23606797749979 -0.236067977499790 32
4.47213595499958 -4.47213595499958 1
4.47213595499958 -4.47213595499958 2
4.47213595499958 -4.47213595499958 3
4.47213595499958 -4.47213595499958 8
4.61803398874989 2.38196601125011 1
4.61803398874989 2.38196601125011 2
4.61803398874989 2.38196601125011 3
4.85410196624968 -1.85410196624968 1
4.85410196624968 -1.85410196624968 2
4.85410196624968 -1.85410196624968 3
4.85410196624968 -1.85410196624968 4
5.00000000000000 5.00000000000000 1
5.23606797749979 0.763932022500210 1
5.23606797749979 0.763932022500210 6
5.23606797749979 0.763932022500210 11
5.23606797749979 0.763932022500210 16
5.47213595499958 -3.47213595499958 1
5.47213595499958 -3.47213595499958 2
5.47213595499958 -3.47213595499958 3
5.47213595499958 -3.47213595499958 4
5.47213595499958 -3.47213595499958 5
5.61803398874989 3.38196601125011 1
5.61803398874989 3.38196601125011 2
5.61803398874989 3.38196601125011 3
5.85410196624968 -0.854101966249684 1
5.85410196624968 -0.854101966249684 2
5.85410196624968 -0.854101966249684 3
5.85410196624968 -0.854101966249684 8
5.85410196624968 -0.854101966249684 13
6.23606797749979 1.76393202250021 1
6.23606797749979 1.76393202250021 2
6.47213595499958 -2.47213595499958 1
6.47213595499958 -2.47213595499958 2
6.47213595499958 -2.47213595499958 3
6.47213595499958 -2.47213595499958 4
6.85410196624968 0.145898033750316 1
7.00000000000000 7.00000000000000 1
7.23606797749979 2.76393202250021 1
7.23606797749979 2.76393202250021 2
7.23606797749979 2.76393202250021 3
7.47213595499958 -1.47213595499958 1


==> qmf-zeroes-tots.dat <==
5 0
13 0
23 0
37 0
47 0
61 0
67 2
79 0
97 0
107 0
109 5
131 0
139 6
151 6
157 0
163 6
179 8
181 0
193 4
197 2
199 8
211 6
223 4
227 18
229 6
239 0
257 0
269 6
277 28
281 0
307 58
311 0
313 10
331 10
347 14
349 0
359 6
373 10
379 0
383 8
389 15
397 28
419 0
431 31
433 29
439 4
443 43
457 28
461 22
463 0
467 4
487 22
491 16
499 16
503 64
521 0
523 4
547 12
557 33
563 26
571 69
577 31
587 20
593 26
599 12
601 0
607 24
619 0
643 28
647 4
653 14
659 21
661 28
673 20
677 32
683 40
691 0
701 32
709 27
733 53
739 54
743 0
761 32
769 0
773 8
797 68
809 24
811 30
823 0
827 48
829 16
857 0
863 16
877 8
883 0
887 20
911 18
919 32
929 24
941 0
967 0
983 0
997 206
1013 0
1019 28
1033 0
1051 38
1061 60
1063 58
1069 40
1087 0
1091 26
1093 42
1109 24
1117 0
1151 54
1153 0
1171 76
1187 106
1193 15
1201 0
1223 9
1229 28
1231 0
1259 129
1277 0
1283 18
1289 24
1297 68
1301 48
1303 0
1319 170
1321 55
1361 152
1367 0
1373 65
1409 86
1423 0
1427 44
1433 62
1439 44
1451 0
1459 48
1481 39
1483 100
1487 0
1499 0
1531 98
1543 0
1549 66
1567 190
1571 0
1597 0
1607 58
1609 16
1613 115
1619 48
1621 73
1627 76
1657 108
1663 0
1693 135
1697 0
1721 0
1733 52
1747 70
1753 20
1759 0
1787 0
1811 82
1823 44
1831 108
1847 0
1867 57
1873 98
1877 0
1889 110
1901 69
1907 133
1913 92
1933 89
1949 44
1951 0
1973 54
1979 115
1987 90
1997 100
2003 0
2017 72
2027 90
2029 48
2039 92
2063 66
2069 0
2081 68
2089 408
2099 0
2129 0
2141 34
2143 56
2153 0
2161 108
2203 42
2213 81
2221 122
2237 155
2239 0
2243 144
2251 204
2269 100
2281 0
2293 118
2309 0
2333 172
2339 100
2341 314
2351 125
2357 112
2371 24
2377 0
2381 84
2393 267
2399 0
2423 0
2447 0
2473 0
2521 0
2539 66
2549 0
2557 84
2579 54
2593 136
2609 232
2617 112
2621 0
2633 246
2659 0
2677 133
2683 0
2693 0
2699 289
2707 76
2719 0
2741 0
2749 98
2777 208
2789 0
2797 99
2803 0
2837 113
2843 170
2851 0
2861 182
2887 0
2909 0
2917 78
2939 113
2953 136
2963 118
2969 0
3001 0
3019 74
3023 114
3041 0
3049 220
3079 0
3089 226
3109 118
3121 0
3137 16
3163 126
3181 122
3187 0
3203 94
3217 44
3221 0
3229 276
3251 60
3257 105
3259 286
3271 213
3301 36
3307 62
3313 246
3319 0
3331 113
3343 0
3347 152
3371 261
3373 0
3391 140
3413 0
3457 0
3463 230
3467 179
3469 110
3499 0
3517 96
3529 0
3541 0
3547 426
3571 0
3581 78
3583 140
3607 156
3617 0
3623 161
3643 0
3673 0
3697 0
3701 184
3727 0
3761 0
3779 150
3793 0
3797 140
3803 220
3833 0
3851 70
3853 158
3877 146
3881 0
3907 168
3911 138
3919 0
3929 132
3931 146
3943 164
3947 206
3967 205
4001 0
4003 144
4013 106
4021 98
4027 148
4049 0
4051 226
4079 0
4093 140
4111 0
4133 0
4139 180
4153 96
4159 186
4201 0
4217 154
4219 120
4229 52
4241 0
4243 12
4253 147
4271 0
4283 175
4297 0
4337 93
4339 182
4357 155
4363 0
4373 68
4397 272
4421 0
4447 108
4451 150
4457 218
4463 0
4481 478
4483 412
4493 174
4507 122
4519 0
4547 172
4561 0
4591 0
4603 146
4637 0
4649 0
4663 0
4691 0
4723 0
4729 82
4733 176
4783 0
4787 144
4799 505
4801 0
4831 0
4877 0
4889 76
4919 0
4937 0
4951 266
4967 0
4987 0
5003 189
5009 0
5021 370
5039 0
5077 68
5081 0
5101 0
5107 108
5147 0
5171 224
5179 0
5197 164
5227 0
5237 204
5261 0
5273 254
5297 52
5303 200
5309 172
5323 153
5333 324
5347 316
5351 192
5381 196
5387 0
5407 0
5417 682
5419 247
5437 0
5441 120
5443 430
5471 318
5477 462
5483 0
5503 92
5519 0
5521 28
5557 0
5563 198
5573 44
5591 0
5641 0
5651 147
5653 192
5659 0
5689 72
5693 0
5717 178
5737 270
5741 251
5743 0
5749 282
5791 0
5813 291
5821 236
5827 0
5849 0
5861 0
5867 164
5881 0
5923 0
5927 188
5981 0
5987 717
6007 308
6011 802
6043 306
6047 0
6067 179
6079 0
6101 0
6131 162
6133 0
6163 92
6173 0
6199 718
6211 324
6217 0
6247 0
6269 0
6277 480
6299 0
6317 0
6323 184
6337 234
6353 0
6367 0
6373 228
6379 148
6421 0
6427 178
6451 87
6473 144
6481 0
6521 336
6547 0
6563 0
6569 66
6571 368
6581 429
6607 0
6653 0
6673 0
6689 434
6691 528
6703 92
6709 0
6737 0
6779 36
6781 0
6803 0
6823 212
6827 152
6841 0
6869 0
6899 252
6907 0
6911 203
6949 282
6959 0
6967 556
6977 0
6997 60
7001 0
7019 564
7039 0
7057 774
7079 136
7103 356
7109 480
7121 0
7151 0
7187 154
7193 120
7207 0
7213 212
7219 370
7237 0
7253 0
7283 168
7297 182
7321 0
7349 0
7351 2
7411 312
7417 0
7451 229
7459 218
7477 0
7489 0
7517 0
7537 0
7541 267
7559 0
7577 0
7591 0
7621 146
7639 530
7643 0
7669 175
7681 0
7691 354
7699 236
7717 0
7723 527
7753 405
7757 274
7759 0
7817 0
7841 249
7853 0
7867 288
7877 268
7883 0
7919 406
7927 0
7933 404
7951 0
8009 0
8039 0
8069 260
8081 0
8093 0
8101 216
8117 318
8147 0
8167 234
8179 0
8219 410
8221 0
8237 306
8243 314
8263 0
8287 0
8297 0
8311 188
8353 0
8363 642
8369 370
8377 400
8419 310
8423 0
8443 300
8447 0
8461 68
8513 627
8521 0
8539 705
8543 264
8563 0
8597 344
8599 0
8623 507
8629 0
8647 260
8669 0
8689 0
8693 112
8699 372
8713 256
8731 349
8737 0
8747 734
8761 0
8803 752
8807 0
8831 0
8837 76
8861 496
8863 0
8893 0
8929 446
8941 0
8963 268
8969 412
8999 238
9001 0
9011 896
9029 0
9043 116
9049 162
9067 0
9109 268
9127 713
9133 0
9151 356
9161 372
9173 0
9199 0
9203 440
9227 0
9257 0
9277 475
9281 350
9293 308
9319 0
9323 281
9341 281
9349 0
9391 0
9413 376
9419 0
9433 0
9461 0
9467 339
9479 317
9491 344
9497 0
9533 0
9539 258
9551 272
9587 264
9613 68
9619 0
9631 0
9661 424
9677 0
9697 0
9733 0
9749 0
9781 446
9787 0
9811 1309
9817 0
9829 589
9851 0
9857 642
9883 0
9901 224
9907 634
9923 367
9931 0
9941 328
9967 599
9973 320
10009 0
10061 384
10067 0
10079 345
10091 352
10099 831
10103 344
10111 0
10141 0
10163 216
10169 96
10177 0
10211 0
10247 0
10259 372
10267 376
10273 64
10289 0
10313 232
10321 0
10331 328
10333 1536
10337 208
10357 375
10391 0
10427 366
10433 0
10459 0
10463 312
10499 1015
10501 0
10513 154
10559 702
10567 782
10589 0
10597 499
10613 0
10639 347
10651 0
10667 0
10691 279
10711 0
10723 286
10733 418
10739 252
10753 480
10771 2
10789 320
10799 358
10831 0
10853 0
10859 558
10883 0
10891 54
10909 0
10949 410
10957 443
10973 0
10979 219
10987 516
11003 576
11027 740
11057 208
11059 249
11069 0
11087 0
11117 0
11119 378
11159 0
11171 370
11177 335
11197 384
11213 0
11251 381
11257 0
11279 0
11311 0
11321 1275
11351 0
11353 434
11393 264
11399 0
11437 0
11467 518
11471 0
11483 190
11497 0
11527 0
11549 440
11587 0
11617 0
11657 0
11689 0
11701 380
11719 0
11731 468
11779 0
11789 300
11807 0
11827 0
11839 0
11867 534
11897 0
11909 408
11923 352
11933 0
11939 1155
11959 0
11971 349
11987 0
12007 534
12011 598
12043 0
12073 0
12097 586
12101 1394
12113 0
12149 0
12163 1087
12197 437
12203 516
12211 510
12227 264
12239 0
12253 0
12277 364
12281 84
12289 344
12301 0
12343 0
12377 0
12401 0
12413 424
12421 2
12437 0
12473 0
12491 0
12511 0
12527 456
12539 172
12541 536
12547 494
12553 514
12569 201
12583 0
12611 0
12619 1547
12641 0
12659 0
12697 0
12703 176
12713 1090
12743 0
12763 532
12791 0
12799 308
12823 0
12853 0
12893 342
12907 0
12919 0
12953 0
12973 0
13001 0
13009 0
13043 947
13049 0
13093 466
13099 468
13109 0
13121 168
13127 352
13159 0
13177 0
13217 0
13241 0
13259 2
13291 328
13297 0
13327 0
13339 0
13397 0
13417 0
13451 482
13457 0
13477 0
13513 0
13523 884
13537 684
13577 0
13613 0
13619 326
13649 584
13669 0
13681 300
13691 515
13693 0
13711 0
13723 1068
13751 0
13763 48
13781 0
13789 702
13807 254
13831 0
13873 0
13883 0
13907 484
13913 0
13933 0
13997 0
14011 396
14029 220
14033 0
14071 0
14087 0
14107 795
14149 772
14159 0
14173 670
14207 0
14243 992
14251 0
14303 0
14321 434
14341 0
14347 991
14389 404
14401 276
14407 0
14411 385
14431 2
14437 0
14461 524
14479 0
14519 0
14533 120
14549 0
14557 626
14563 183
14591 0
14627 0
14629 2
14653 0
14683 0
14717 0
14737 0
14753 0
14759 264
14779 0
14813 0
14821 567
14827 852
14851 0
14879 0
14891 394
14923 126
14929 180
14939 0
14947 248
14957 509
14983 0
15013 344
15031 528
15061 0
15083 528
15091 382
15101 254
15107 0
15121 424
15131 678
15137 84
15161 0
15173 509
15193 826
15217 0
15227 640
15233 996
15263 0
15277 0
15289 286
15299 563
15313 998
15319 0
15349 650
15359 0
15361 344
15383 0
15391 422
15413 532
15439 0
15461 0
15493 0
15527 0
15551 380
15569 0
15601 0
15619 597
15641 1586
15643 637
15647 0
15661 1812
15671 0
15727 0
15733 610
15737 136
15749 0
15773 506
15787 0
15791 352
15803 289
15809 524
15823 0
15859 178
15877 525
15889 508
15901 0
15919 188
15923 0
15937 376
15971 482
15973 547
15991 2
16007 0
16033 762
16057 656
16061 452
16069 0
16091 0
16111 0
16141 0
16189 538
16193 0
16229 0
16253 0
16267 452
16319 0
16349 0
16363 650
16369 852
16411 864
16417 0
16433 0
16453 0
16487 389
16493 0
16547 0
16567 2
16573 0
16619 0
16649 664
16651 0
16661 90
16673 2
16693 0
16729 0
16741 639
16763 0
16811 272
16829 748
16831 0
16879 0
16883 2528
16889 674
16921 0
16937 656
16943 0
16963 1012
16987 588
16993 0
17027 0
17041 0
17077 0
17093 1483
17117 0
17159 480
17167 0
17191 0
17209 680
17231 0
17291 0
17299 1390
17317 425
17327 0
17333 262
17359 0
17387 2505
17389 359
17393 0
17419 0
17431 2
17443 810
17467 780
17477 182
17483 662
17489 768
17491 379
17497 0
17509 778
17551 0
17573 426
17581 0
17609 0
17627 335
17657 715
17669 0
17681 649
17713 0
17747 2108
17749 0
17783 668
17791 126
17807 564
17827 640
17837 510
17839 0
17881 0
17909 0
17921 2
17923 228
17939 0
17957 794
17977 0
17987 342
17989 815
18041 0
18043 2
18059 1302
18061 0
18097 978
18119 0
18127 1151
18133 0
18149 549
18181 0
18211 0
18229 0
18251 1258
18257 0
18269 534
18287 547
18307 0
18329 0
18341 496
18371 0
18379 852
18397 1367
18427 0
18443 0
18457 552
18481 0
18517 0
18523 752
18541 0
18587 0
18637 694
18661 0
18691 0
18719 0
18731 448
18757 0
18793 0
18839 460
18859 504
18869 0
18899 538
18917 0
18947 2
18973 2
18979 0
19013 0
19051 0
19073 2
19079 521
19081 972
19121 0
19157 0
19183 0
19211 558
19219 0
19249 0
19273 0
19289 372
19319 0
19379 0
19387 1348
19391 2
19403 890
19421 0
19429 260
19433 0
19457 372
19463 0
19469 462
19483 336
19489 0
19531 2
19541 0
19543 312
19571 0
19583 722
19603 0
19681 0
19699 0
19709 2
19739 0
19759 845
19763 0
19801 0
19819 222
19843 0
19867 0
19891 2
19913 2
19919 452
19927 700
19949 264
19961 0
19973 712
19991 0

